Option Pricing Incorporating Factor Dynamics in Complete Markets

Using the Donsker-Prokhorov invariance principle we extend the Kim-Stoyanov-Rachev-Fabozzi option pricing model to allow for variably-spaced trading instances, an important consideration for short-sellers of options. Applying the Cherny-Shiryaev-Yor invariance principles, we formulate a new binomial path-dependent pricing model for discrete- and continuous-time complete markets where the stock price dynamics depends on the log-return dynamics of a market influencing factor. In the discrete case, we extend the results of this new approach to a financial market with informed traders employing a statistical arbitrage strategy involving trading of forward contracts. Our findings are illustrated with numerical examples employing US financial market data. Our work provides further support for the conclusion that any option pricing model must preserve valuable information on the instantaneous mean log-return, the probability of the stock's upturn movement (per trading interval), and other market microstructure features.

==> figures/listing.txt <==
 Volume in drive C is OS
 Volume Serial Number is 7CCC-7537

 Directory of C:\Users\wlindqui\Documents\Research\papers\InvPrincApp2OptPricMod\Manuscript\pictures

11/13/2020  01:43 PM    <DIR>          .
11/13/2020  01:43 PM    <DIR>          ..
10/19/2020  05:37 PM             7,410 Gt252_1.png
10/19/2020  05:37 PM            12,773 Gt252_10.png
10/19/2020  05:37 PM            27,364 Gt252_1E2.png
10/19/2020  05:37 PM            40,875 Gt252_1E3.png
11/13/2020  01:43 PM                 0 listing.txt
10/19/2020  05:34 PM            85,684 P10_lambda.png
10/19/2020  05:39 PM            29,150 P1_p_simi.png
10/15/2020  02:50 PM           190,778 P23_all.png
10/02/2020  10:48 AM           173,397 P2_emp_p.png
10/15/2020  04:29 PM            24,193 P4_mu.png
10/19/2020  05:34 PM            36,141 P5_implied_p.png
10/19/2020  05:34 PM            35,583 P5_implied_q.png
10/19/2020  05:33 PM            40,531 P5_implied_qminusp.png
10/19/2020  05:34 PM            34,778 P6_pdf.png
10/19/2020  05:34 PM           106,896 P9_dev.png
10/21/2020  08:03 AM            22,046 pvalue_emp0.5.png
10/21/2020  08:03 AM            21,533 pvalue_emp_vs_CRR.png
10/21/2020  08:03 AM            22,286 pvalue_emp_vs_JR.png
10/14/2020  12:32 PM            42,284 St252_0.0016_0.002_0.29_0.089.png
10/14/2020  12:33 PM            41,820 St_msft_252.png
10/14/2020  10:13 AM            42,947 Vt252.png
10/14/2020  09:13 AM            39,069 Xt252.png
10/14/2020  10:14 AM            43,075 Yt252.png
              23 File(s)      1,120,613 bytes
               2 Dir(s)  902,201,004,032 bytes free

